High-performance Uncertainty Quantification in Large-scale Virtual Clinical Trials of Closed-loop Diabetes Treatment

In this paper, we propose a virtual clinical trial for assessing the performance and identifying risks in closed-loop diabetes treatments. Virtual clinical trials enable fast and risk-free tests of many treatment variations for large populations of fictive patients (represented by mathematical models). We use closed-loop Monte Carlo simulation, implemented in high-performance software and hardware, to quantify the uncertainty in treatment performance as well as to compare the performance in different scenarios or of different closed-loop treatments. Our software can be used for testing a wide variety of control strategies ranging from heuristical approaches to nonlinear model predictive control. We present an example of a virtual clinical trial with one million patients over 52 weeks, and we use high-performance software and hardware to conduct the virtual trial in 1 h and 22 min.

==> README.txt <==
ROUGH GUIDELINES
----------------
. Copy the initial or final submission folder (naming convention: ARXIVYYYY_MM_DD_DO_NOT_DELETE).

. Compile the manuscript (in order to create the .bbl file)

. Remove the References.bib file (just to prevent arXiv from complaining).

. Make sure that every .tex file has a newline at the end to avoid arXiv from complaining.

. Remove unnecessary .log, .bib, and .bib.bak files to avoid conflicts in the arXiv system..

. Remove all auxiliary files except the .bbl file (i.e., the .aux, .blg, .log, .pdf, and .synctex.gz files).

. Create a .zip file of the folder and put it in the folder.

. Check the AutoTex Log after having processed the contents of the uploaded .zip file on arXiv. Verify that there are no errors or important warnings under the line saying "~~~~~~~~~~~ Running pdflatex for the second time ~~~~~~~~". (It might complain about missing references above this line.)

. Preview the paper.

. Fill out the Title, Author(s), Abstract, and Comments fields during the submission.

ADDITIONAL RESOURCES
--------------------
https://www.ieee-ras.org/publications/ra-l/faq (SEE "Can authors post their manuscript on a preprint server such as ArXiv?")
https://conferences.ieeeauthorcenter.ieee.org/get-published/post-your-paper/
https://www.ieeevis.org/year/2022/info/open-practices/arxiv-first-time-user
